CentralNet: a Multilayer Approach for Multimodal Fusion

This paper proposes a novel multimodal fusion approach, aiming to produce best possible decisions by integrating information coming from multiple media. While most of the past multimodal approaches either work by projecting the features of different modalities into the same space, or by coordinating the representations of each modality through the use of constraints, our approach borrows from both visions. More specifically, assuming each modality can be processed by a separated deep convolutional network, allowing to take decisions independently from each modality, we introduce a central network linking the modality specific networks. This central network not only provides a common feature embedding but also regularizes the modality specific networks through the use of multi-task learning. The proposed approach is validated on 4 different computer vision tasks on which it consistently improves the accuracy of existing multimodal fusion approaches.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2018submission
 bibtex eccv2018submission
 latex eccv2018submission
 latex eccv2018submission

or 

 pdflatex eccv2018submission
 bibtex eccv2018submission
 pdflatex eccv2018submission
 pdflatex eccv2018submission


==> plots/avMNIST.dat <==
Layer 	Audio	Image	Fusion
1	0.54	0.46	0
2	0.43	0.09	0.47
3	0.33	0.15	0.52
4	0.29	0.33	0.37


==> plots/mm_MNIST.dat <==
Layer 	wA	wB	wfusion
0	0.522749274	0.477250726	0
1	0.583798232	0.038407778	0.37779399
2	0.225307384	0.183891379	0.590801237
3	0.003163967	0.003626323	0.993209709
4	0.004715979	0.007612881	0.98767114


==> plots/mm_imdb.dat <==
Layer 	Image	Text	Fusion
0	0.763684409	0.236315591	0
1	0.437937619	0.083386378	0.478676003
2	0.113122172	0.153846154	0.733031674
3	0.15902439	0.195121951	0.645853659


==> plots/montalbano.dat <==
Layer 	Audio	Mocap	Left	Right	Wfusion
0	0.17447657	0.179461615	0.292123629	0.353938185	0
1	0.028019925	0.00373599	0.028019925	0.0373599	0.902864259
2	0.220084849	0.278772257	0.156062223	0.220084849	0.124995822
3	0.166575711	0.188699047	0.210822384	0.203014147	0.230888712

